Learning Safe and Optimal Control Strategies for Storm Water Detention Ponds

Storm water detention ponds are used to manage the discharge of rainfall runoff from urban areas to nearby streams. Their purpose is to reduce the hydraulic impact and sediment loads of the receiving waters. Detention ponds are currently designed based on static controls: the output flow of a pond is capped at a fixed value. This is not optimal with respect to the current infrastructure capacity and for some detention ponds it might even violate current regulations set by the European Water Framework Directive. We apply formal methods to synthesize (i.e., derive automatically) a safe and optimal active controller. We model the storm water detention pond, including the urban catchment area and the rain forecasts, as a hybrid Markov decision process. Subsequently, we use the tool Uppaal Stratego to synthesize a control strategy minimizing the cost related to pollution (optimality) while guaranteeing no emergency overflow of the detention pond (safety). Simulation results for an existing pond show that Uppaal Stratego can learn optimal strategies that prevent emergency overflows, where the current static control is not always able to prevent it. At the same time, our approach can improve sedimentation during low rain periods.

==> Data/sim_dynamic_0.txt <==
#### Simulations (10)
# w #1
# w #2
# w #3
# w #4
# w #5
# w #6
# w #7
# w #8
# w #9
# w #10


==> Data/sim_dynamic_100.txt <==
#### Simulations (10)
# w #1
# w #2
# w #3
# w #4
# w #5
# w #6
# w #7
# w #8
# w #9
# w #10


==> Data/sim_static_0.txt <==
#### Simulations (10)
# w #1
# w #2
# w #3
# w #4
# w #5
# w #6
# w #7

# w #8
# w #9
# w #10


==> Data/sim_static_100.txt <==
#### Simulations (10)
# w #1
# w #2
# w #3
# w #4
# w #5
# w #6

# w #7
# w #8
# w #9
# w #10
# rain #1
# rain #2

# rain #3
# rain #4
# rain #5
# rain #6
# rain #7
# rain #8
# rain #9
# rain #10


==> Data/sim_static_100_rain_1.txt <==
0.0 0.0
246.26973788004608 0.0
246.26973788004608 0.0
247.26973788004608 0.012363406806778197
273.5370276264733 0.012363406806778197
273.5370276264733 0.012363406806778197
274.5370276264733 0.0
350.20212610942474 0.0
350.20212610942474 0.0
351.20212610942474 0.033689143189750824
374.13529667793904 0.033689143189750824
374.13529667793904 0.033689143189750824
375.13529667793904 0.0
2019.232188409077 0.0
2019.232188409077 0.0
2020.232188409077 0.022948207186866104
2075.2682692660137 0.022948207186866104
2075.2682692660137 0.022948207186866104
2076.2682692660137 0.0
2279.158449334112 0.0
2279.158449334112 0.0
2280.0 0.025176611729044524
2280.0 0.025176611729044524
2303.194101044999 0.025176611729044524
2303.194101044999 0.025176611729044524
2304.194101044999 0.0
2530.3853425189996 0.0
2530.3853425189996 0.0
2531.3853425189996 0.008768028175206319
2770.1844504429487 0.008768028175206319
2770.1844504429487 0.008768028175206319
2771.1844504429487 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_10.txt <==
0.0 0.0
226.02683036960784 0.0
226.02683036960784 0.0
227.02683036960784 0.013117298019526187
258.9245509107015 0.013117298019526187
258.9245509107015 0.013117298019526187
259.9245509107015 0.0
326.51831173912785 0.0
326.51831173912785 0.0
327.51831173912785 0.033577960920920635
347.63602846755407 0.033577960920920635
347.63602846755407 0.033577960920920635
348.63602846755407 0.0
1915.4581610883045 0.0
1915.4581610883045 0.0
1916.4581610883045 0.026188936552608386
1972.0596290520627 0.026188936552608386
1972.0596290520627 0.026188936552608386
1973.0596290520627 0.0
2159.4513549142403 0.0
2159.4513549142403 0.0
2160.5 0.0241072982078847
2186.7595272301264 0.0241072982078847
2186.7595272301264 0.0241072982078847
2187.7595272301264 0.0
2398.526063342241 0.0
2398.526063342241 0.0
2399.526063342241 0.008671641557408585
2644.8842408435303 0.008671641557408585
2644.8842408435303 0.008671641557408585
2645.8842408435303 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_2.txt <==
0.0 0.0
216.4847949309384 0.0
216.4847949309384 0.0
217.4847949309384 0.013415573402308846
247.83914966645906 0.013415573402308846
247.83914966645906 0.013415573402308846
248.83914966645906 0.0
313.50197382677266 0.0
313.50197382677266 0.0
314.50197382677266 0.03428123774981372
337.1712462228948 0.03428123774981372
337.1712462228948 0.03428123774981372
338.1712462228948 0.0
1913.009399907787 0.0
1913.009399907787 0.0
1914.009399907787 0.026105025607612853
1964.3693424090627 0.026105025607612853
1964.3693424090627 0.026105025607612853
1965.3693424090627 0.0
2136.746254596772 0.0
2136.746254596772 0.0
2137.746254596772 0.02087345194963652
2161.1683871098217 0.02087345194963652
2161.1683871098217 0.02087345194963652
2162.1683871098217 0.0
2386.9964202907086 0.0
2386.9964202907086 0.0
2387.9964202907086 0.0099260411577201
2612.023595230304 0.0099260411577201
2612.023595230304 0.0099260411577201
2613.023595230304 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_3.txt <==
0.0 0.0
240.31350707920865 0.0
240.31350707920865 0.0
241.31350707920865 0.01425433627220757
272.83383257690815 0.01425433627220757
272.83383257690815 0.01425433627220757
273.83383257690815 0.0
344.66329965834075 0.0
344.66329965834075 0.0
345.66329965834075 0.03592403244391128
367.88206770861035 0.03592403244391128
367.88206770861035 0.03592403244391128
368.88206770861035 0.0
1851.0431706415952 0.0
1851.0431706415952 0.0
1852.0431706415952 0.023028813537793107
1902.4238082769637 0.023028813537793107
1902.4238082769637 0.023028813537793107
1903.4238082769637 0.0
2081.1487398783042 0.0
2081.1487398783042 0.0
2082.1487398783042 0.02210502280749994
2107.1753636908993 0.02210502280749994
2107.1753636908993 0.02210502280749994
2108.1753636908993 0.0
2338.782407339723 0.0
2338.782407339723 0.0
2339.782407339723 0.009529484022406207
2579.165164574532 0.009529484022406207
2579.165164574532 0.009529484022406207
2580.0 0.0
2580.0 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_4.txt <==
0.0 0.0
250.47991496804136 0.0
250.47991496804136 0.0
251.47991496804136 0.014214021337435406
282.4506283695207 0.014214021337435406
282.4506283695207 0.014214021337435406
283.4506283695207 0.0
353.4545589714796 0.0
353.4545589714796 0.0
354.4545589714796 0.035796656374368754
375.9101019067499 0.035796656374368754
375.9101019067499 0.035796656374368754
376.9101019067499 0.0
2000.189539030112 0.0
2000.189539030112 0.0
2001.189539030112 0.0250726446594799
2056.5640458503035 0.0250726446594799
2056.5640458503035 0.0250726446594799
2057.5640458503035 0.0
2258.2398390027092 0.0
2258.2398390027092 0.0
2259.2398390027092 0.020945760821979412
2285.961976682077 0.020945760821979412
2285.961976682077 0.020945760821979412
2286.961976682077 0.0
2533.664382093545 0.0
2533.664382093545 0.0
2534.664382093545 0.009406631390808535
2744.5673504271267 0.009406631390808535
2744.5673504271267 0.009406631390808535
2745.5673504271267 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_5.txt <==
0.0 0.0
216.63844265415875 0.0
216.63844265415875 0.0
217.63844265415875 0.014103654455329106
247.02970879274355 0.014103654455329106
247.02970879274355 0.014103654455329106
248.02970879274355 0.0
314.460791548795 0.0
314.460791548795 0.0
315.460791548795 0.03152266839775335
337.9614020864092 0.03152266839775335
337.9614020864092 0.03152266839775335
338.9614020864092 0.0
1820.0873983847855 0.0
1820.0873983847855 0.0
1821.0873983847855 0.026451930455156078
1875.2407735633826 0.026451930455156078
1875.2407735633826 0.026451930455156078
1876.2407735633826 0.0
2075.794381551836 0.0
2075.794381551836 0.0
2076.794381551836 0.021758882198125978
2101.5364328374812 0.021758882198125978
2101.5364328374812 0.021758882198125978
2102.5364328374812 0.0
2339.002969003822 0.0
2339.002969003822 0.0
2340.0 0.009022134108144045
2340.0 0.009022134108144045
2571.8724061708854 0.009022134108144045
2571.8724061708854 0.009022134108144045
2572.8724061708854 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_6.txt <==
0.0 0.0
238.3112685858806 0.0
238.3112685858806 0.0
239.3112685858806 0.013364396301518536
268.01859135900094 0.013364396301518536
268.01859135900094 0.013364396301518536
269.01859135900094 0.0
334.72163043980134 0.0
334.72163043980134 0.0
335.72163043980134 0.03705756846541588
357.6955021646586 0.03705756846541588
357.6955021646586 0.03705756846541588
358.6955021646586 0.0
2003.961133841645 0.0
2003.961133841645 0.0
2004.961133841645 0.027751230788774374
2060.9383384050775 0.027751230788774374
2060.9383384050775 0.027751230788774374
2061.9383384050775 0.0
2233.5761155848854 0.0
2233.5761155848854 0.0
2234.5761155848854 0.0220914066063315
2257.1451011570775 0.0220914066063315
2257.1451011570775 0.0220914066063315
2258.1451011570775 0.0
2468.574745863432 0.0
2468.574745863432 0.0
2469.574745863432 0.010127031054391833
2718.433049062722 0.010127031054391833
2718.433049062722 0.010127031054391833
2719.433049062722 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_7.txt <==
0.0 0.0
235.3855533224796 0.0
235.3855533224796 0.0
236.3855533224796 0.012507255408818219
267.08604077799396 0.012507255408818219
267.08604077799396 0.012507255408818219
268.08604077799396 0.0
334.54276278234886 0.0
334.54276278234886 0.0
335.54276278234886 0.03802896474827476
358.8510295370748 0.03802896474827476
358.8510295370748 0.03802896474827476
359.8510295370748 0.0
1950.5763160096585 0.0
1950.5763160096585 0.0
1951.5763160096585 0.02788742914129748
2000.6452562731404 0.02788742914129748
2000.6452562731404 0.02788742914129748
2001.6452562731404 0.0
2202.0823092407863 0.0
2202.0823092407863 0.0
2203.0823092407863 0.022634438230749346
2227.4541243048366 0.022634438230749346
2227.4541243048366 0.022634438230749346
2228.4541243048366 0.0
2468.2933200165953 0.0
2468.2933200165953 0.0
2469.2933200165953 0.00903551045332639
2682.34732622095 0.00903551045332639
2682.34732622095 0.00903551045332639
2683.34732622095 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_8.txt <==
0.0 0.0
247.44158018815722 0.0
247.44158018815722 0.0
248.44158018815722 0.013270712430074732
277.310622462497 0.013270712430074732
277.310622462497 0.013270712430074732
278.310622462497 0.0
346.8749758256214 0.0
346.8749758256214 0.0
347.8749758256214 0.03756660431899172
370.5569310292504 0.03756660431899172
370.5569310292504 0.03756660431899172
371.5569310292504 0.0
1964.2724914622052 0.0
1964.2724914622052 0.0
1965.2724914622052 0.026700194892436514
2018.7223200404812 0.026700194892436514
2018.7223200404812 0.026700194892436514
2019.7223200404812 0.0
2197.1711580143037 0.0
2197.1711580143037 0.0
2198.1711580143037 0.022868513210831797
2224.2259854538365 0.022868513210831797
2224.2259854538365 0.022868513210831797
2225.2259854538365 0.0
2467.26162692395 0.0
2467.26162692395 0.0
2468.26162692395 0.009548787803241246
2675.2859856560635 0.009548787803241246
2675.2859856560635 0.009548787803241246
2676.2859856560635 0.0
4320.000002 0.0

==> Data/sim_static_100_rain_9.txt <==
0.0 0.0
216.89271216871487 0.0
216.89271216871487 0.0
217.89271216871487 0.01419587621159227
245.9393619815636 0.01419587621159227
245.9393619815636 0.01419587621159227
246.9393619815636 0.0
318.55457507706507 0.0
318.55457507706507 0.0
319.55457507706507 0.03482488026994293
341.1317231153347 0.03482488026994293
341.1317231153347 0.03482488026994293
342.1317231153347 0.0
1732.3454490173178 0.0
1732.3454490173178 0.0
1733.3454490173178 0.027545379290933144
1788.261421139176 0.027545379290933144
1788.261421139176 0.027545379290933144
1789.261421139176 0.0
1984.7492686280277 0.0
1984.7492686280277 0.0
1985.7492686280277 0.02368067652382186
2010.4622569514954 0.02368067652382186
2010.4622569514954 0.02368067652382186
2011.4622569514954 0.0
2230.086824019722 0.0
2230.086824019722 0.0
2231.086824019722 0.008576387387865503
2468.9105975568505 0.008576387387865503
2468.9105975568505 0.008576387387865503
2469.9105975568505 0.0
4320.000002 0.0
